Dynamic response phenotypes and model discrimination in systems and synthetic biology

Biological systems encode function not primarily in steady states, but in the structure of transient responses elicited by time-varying stimuli. Overshoots, biphasic dynamics, adaptation kinetics, fold-change detection, entrainment, and cumulative exposure effects often determine phenotypic outcomes, yet are poorly captured by classical steady-state or dose-response analyses. This paper develops an input-output perspective on such "dynamic phenotypes," emphasizing how qualitative features of transient behavior constrain underlying network architectures independently of detailed parameter values. A central theme is the role of sign structure and interconnection logic, particularly the contrast between monotone systems and architectures containing antagonistic pathways. We show how incoherent feedforward (IFF) motifs provide a simple and recurrent mechanism for generating non-monotonic and adaptive responses across multiple levels of biological organization, from molecular signaling to immune regulation and population dynamics. Conversely, monotonicity imposes sharp impossibility results that can be used to falsify entire classes of models from transient data alone. Beyond step inputs, we highlight how periodic forcing, ramps, and integral-type readouts such as cumulative dose responses offer powerful experimental probes that reveal otherwise hidden structure, separate competing motifs, and expose invariances such as fold-change detection. Throughout, we illustrate how control-theoretic concepts, including monotonicity, equivariance, and input-output analysis, can be used not as engineering metaphors, but as precise mathematical tools for biological model discrimination. Thus we argue for a shift in emphasis from asymptotic behavior to transient and input-driven dynamics as a primary lens for understanding, testing, and reverse-engineering biological networks.

==> sidebar.txt <==
TITLE: What Can We Learn from How Biological Systems Respond Over Time?

Many biological systems are defined not only by where they eventually settle, but by how they respond over time. A brief surge, a delayed response, a return to baseline, or sensitivity to relative rather than absolute changes can determine outcomes in settings ranging from cell signaling and immune responses to cancer treatment and population dynamics.

This article shows how such time-dependent response patterns can be used as practical clues to the hidden organization of a biological system. Instead of requiring a detailed model with precisely known parameters, researchers can often rule out broad classes of possible mechanisms simply by observing which response patterns do, or do not, occur. Carefully designed experiments using changing, repeated, or gradually varying stimuli can provide even more information, helping distinguish mechanisms that would look identical in conventional steady-state measurements.

The broader message is that biological dynamics are not merely complications on the way to equilibrium. They are a source of information. Paying attention to the shape and timing of responses can improve model selection, guide experiments, and reveal organizing principles shared across very different biological systems.

